Adversarial Multi-Criteria Learning for Chinese Word Segmentation

Different linguistic perspectives causes many diverse segmentation criteria for Chinese word segmentation (CWS). Most existing methods focus on improve the performance for each single criterion. However, it is interesting to exploit these different criteria and mining their common underlying knowledge. In this paper, we propose adversarial multi-criteria learning for CWS by integrating shared knowledge from multiple heterogeneous segmentation criteria. Experiments on eight corpora with heterogeneous segmentation criteria show that the performance of each corpus obtains a significant improvement, compared to single-criterion learning. Source codes of this paper are available on Github.

==> dev.txt <==
Epochs	MSRA	AS	PKU	CTB	CKIP	CITYU	NCC	SXU
100	91.4	93.16	93.27	94.19	93.21	94.19	89.85	93.9
200	93.58	94.52	94.85	95.16	94.4	95.56	91.18	95.41
300	94.33	94.75	95.33	95.7	94.71	96.08	91.8	95.89
400	94.67	95.09	95.63	95.6	95.04	96.31	92.15	95.81
500	94.84	95.26	95.72	95.84	95.08	96.46	92.23	96.29
600	94.97	95.46	95.99	95.91	95.42	96.6	92.67	96.31
700	95.06	95.52	96.02	96.06	95.36	96.74	92.71	96.42
800	95.33	95.61	96.08	96.15	95.26	96.66	92.74	96.5
900	95.42	95.67	96.1	96.05	95.57	96.75	92.69	96.45
1000	95.48	95.58	96.21	95.92	95.63	96.71	92.67	96.58
1100	95.5	95.63	96.24	96.09	95.54	96.84	92.62	96.53
1200	95.61	95.78	96.23	95.85	95.66	96.73	92.87	96.53
1300	95.67	95.75	96.25	95.94	95.66	96.85	92.75	96.32
1400	95.68	95.73	96.16	96.01	95.76	96.85	93.01	96.58
1500	95.74	95.81	96.14	96.18	95.69	96.93	92.94	96.56
1600	95.7	95.8	96.25	96.24	95.83	96.85	92.79	96.62
1700	95.74	95.89	96.31	96.11	95.8	96.9	92.78	96.59
1800	95.72	95.88	96.31	96.16	95.84	96.93	92.66	96.6
1900	95.81	95.87	96.39	96.01	95.71	96.87	92.57	96.58
2000	95.64	95.84	96.2	96.2	95.63	96.9	92.79	96.6
2100	95.9	95.92	96.38	96.22	95.8	97.01	92.74	96.56
2200	95.77	95.9	96.34	96.21	95.84	96.98	92.84	96.63
2300	95.85	95.91	96.33	96.19	95.7	96.93	92.98	96.61
2400	95.8	95.91	96.38	96.21	95.82	96.98	92.66	96.66

